Node Max-Cut and Computing Equilibria in Linear Weighted Congestion Games

In this work, we seek a more refined understanding of the complexity of local optimum computation for Max-Cut and pure Nash equilibrium (PNE) computation for congestion games with weighted players and linear latency functions. We show that computing a PNE of linear weighted congestion games is PLS-complete either for very restricted strategy spaces, namely when player strategies are paths on a series-parallel network with a single origin and destination, or for very restricted latency functions, namely when the latency on each resource is equal to the congestion. Our results reveal a remarkable gap regarding the complexity of PNE in congestion games with weighted and unweighted players, since in case of unweighted players, a PNE can be easily computed by either a simple greedy algorithm (for series-parallel networks) or any better response dynamics (when the latency is equal to the congestion). For the latter of the results above, we need to show first that computing a local optimum of a natural restriction of Max-Cut, which we call \emph{Node-Max-Cut}, is PLS-complete. In Node-Max-Cut, the input graph is vertex-weighted and the weight of each edge is equal to the product of the weights of its endpoints. Due to the very restricted nature of Node-Max-Cut, the reduction requires a careful combination of new gadgets with ideas and techniques from previous work. We also show how to compute efficiently a $(1+\eps)$-approximate equilibrium for Node-Max-Cut, if the number of different vertex weights is constant.

==> BeforeICALP/lemmas.txt <==
\begin{replemma}{l:SY_gadgets}

For a given circuit $C$ consider the instance of \nmc{} of Section~\ref{s:computing_gadgets}.
At any equilibrium of this instance:
\begin{enumerate}
    

\item If $\emph{Control } = 1$ then $O = Real-Val(I)$. Each node in $O$ has bias $\epsilon  < w_{Control}$ towards her equilibrium value.
    
    

\item If  $\emph{Control } = 0$ then 
    each node in $I$ has $0$
    bias towards her equilibrium value.
    
    
\item The \emph{Control} node has bias
    $w_{Control}$ towards her equilibrium value.
    
\end{enumerate}
\end{replemma}



\begin{replemma}{l:comparator}
At any equilibrium of the \lnmc{} instance of Figure~\ref{f:construction}:

\begin{itemize}
   
 
\item If $Flag = 1$,$Next2= Real-Next(I_2)$,
    $Val_2= Real-Val(I_2)$
    and $Next_1= Real-Val(I_1)$
    then
    \[Real-Val(I_1) \geq Real-Val(I_2)\]
    
    \
item If $Flag = 0$,$Next1= Real-Next(I_1)$,
    $Val_1= Real-Val(I_1)$
    and $Next_2= Real-Val(I_2)$
    then
    \[Real-Val(I_2) \leq Real-Val(I_1)\]
\end{itemize}
\end{replemma}



\begin{replemma}{l:comparator_correctness}
At any equilibrium of the \nmc{} instance of Figure~\ref{f:construction}: 

\begin{itemize}
    

\item If $Flag = 1$ then $Next1 = Real-Next(I_1)$
    
    
\item If $Flag = 0$
     then $Next2 = Real-Next(I_2)$
\end{itemize}
\end{replemma}




\begin{replemma}{l:correctness1}
Let an equilibrium of the instance of \lnmc{} of Figure~\ref{f:construction}:
\begin{itemize}
    

\item If $Flag = 1$ then $Next2 = Real-Next(I_2)$
    and $Next2 = Real-Val(I_2)$
    
    
\item If $Flag = 0$ then $Next1 = Real-Next(I_1)$
    and $Next1 = Real-Val(I_1)$
\end{itemize}
\end{replemma}



\begin{replemma}{l:comparator_unbias}
Let an equilibrium of the instance of \lnmc{} of Figure~\ref{f:construction}:

\begin{itemize}
   
 
\item If $Flag = 1$ then all nodes of $C_2$ have $0$ bias to the \emph{Comparator} gadget.
    
    
\item If $Flag = 0$ then all nodes of $C_1$ have $0$ bias to the \emph{Comparator} gadget.
\end{itemize}
\end{replemma}



\begin{replemma}{l:copy_unbias}
At any equilibrium point of the \lnmc{} instance of Figure~\ref{f:construction}:
\begin{itemize}
    

\item If $Flag = 1$ then 
            $Next2$ has $0$ bias with respect to the Copy1 gadget.
        


\item If $Flag = 0$ then 
                $Next1$ has $0$ bias with respect to the Copy2 gadget.

\end{itemize}
\end{replemma}


\begin{replemma}{l:copy2}
At any equilibrium point of the \lnmc{} instance of Figure~\ref{f:construction}:
\begin{itemize}
    

\item If $Flag = 1$ then 
    
        \begin{enumerate}
               
 \item $T_2 = Next1$
        
                
\item If $Control2 = 0$ then $I_2 = Next1$
        \end{enumerate}


\item If $Flag = 0$ then 
    
        \begin{enumerate}
                
\item $T_1 = Next2$
        
                
\item If $Control1 = 0$ then $I_1 = Next2$
        \end{enumerate}

 
\end{itemize}
\end{replemma}


\begin{replemma}{c:consistent1}
Let an equilibrium of the overall \lnmc{} instance of Figure~\ref{f:construction}. Then 
\begin{itemize}
    
\item $Control1 = (I_1  =  T_1)$
    
\item $Control2 = (I_2  =  T_2)$
\end{itemize}
\end{replemma}
